Superflare on a rapidly-rotating solar-type star captured in X-rays

In this work, we studied X-ray source SRGe~J021932.4$-$040154 (SRGe J021932), which we associated with a single X-ray active star of spectral class G2V-G4V and the rotational period $\rm P_{rot} < 9.3$ days. Additional analysis of TESS light-curves allowed for the rotational period estimation of $3.2 \pm 0.5$ days. SRGe J021932 was observed with the SRG/eROSITA during eUDS survey in 2019 in a much dimmer state compared to the XMM-Newton catalogue 4XMM-DR12. Detailed analysis revealed that the archival XMM-Newton observations captured the source during a flaring event in 2017. The XMM-Newton light curve demonstrates a strong flare described with the Gaussian rise and exponential decay, typical for stellar flares, characterized by timescales of ${\sim}400$~s and ${\sim}1300$~s, respectively. The spectral analysis of the quiescent state reveals ${\sim}10$~MK plasma at luminosity of $(1.4\pm0.4) \times 10^{29}$ erg/s (0.3-4.5 keV). The spectrum of the flare is characterized by temperature of ${\sim}40$ MK and luminosity $(5.5\pm0.6)\times 10^{30}$ erg/s. The total energy emitted during the flare ${\sim}1.7 \times 10^{34}$ erg exceeds the canonical threshold of $10^{33}$ erg, allowing us to classify the observed event as a superflare on a rapidly-rotating solar-type star. Additionally, we present the upper limit on the surface starspot area based on the brightness variations and consider the hypothesis of the object being a binary system with G-type and M-type stars, suggested by two independent estimations of radial velocity variations from APOGEE-2 and Gaia.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



